A Systematic Mapping Study of Code Quality in Education -- with Complete Bibliography

While functionality and correctness of code has traditionally been the main focus of computing educators, quality aspects of code are getting increasingly more attention. High-quality code contributes to the maintainability of software systems, and should therefore be a central aspect of computing education. We have conducted a systematic mapping study to give a broad overview of the research conducted in the field of code quality in an educational context. The study investigates paper characteristics, topics, research methods, and the targeted programming languages. We found 195 publications (1976-2022) on the topic in multiple databases, which we systematically coded to answer the research questions. This paper reports on the results and identifies developments, trends, and new opportunities for research in the field of code quality in computing education.

==> arxiv sources/svg-inkscape/pubs_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pubs_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1451.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34780362)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pubs_svg-tex.pdf}}%
    \put(0.02609819,0.04444444){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.02609819,0.09870801){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.01546253,0.15297158){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0.01546253,0.20723514){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}15\end{tabular}}}}%
    \put(0.01546253,0.26149871){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.01546253,0.31576227){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25\end{tabular}}}}%
    \put(0.03283204,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1975\end{tabular}}}}%
    \put(0.12645478,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1980\end{tabular}}}}%
    \put(0.22008269,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1985\end{tabular}}}}%
    \put(0.31370543,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1990\end{tabular}}}}%
    \put(0.40732817,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1995\end{tabular}}}}%
    \put(0.50095607,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2000\end{tabular}}}}%
    \put(0.59457881,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2005\end{tabular}}}}%
    \put(0.68820672,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2010\end{tabular}}}}%
    \put(0.78182946,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2015\end{tabular}}}}%
    \put(0.87545736,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2020\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/pubs_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pubs_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1451.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34780362)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pubs_svg-tex.pdf}}%
    \put(0.02609819,0.04444444){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.02609819,0.09870801){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.01546253,0.15297158){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0.01546253,0.20723514){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}15\end{tabular}}}}%
    \put(0.01546253,0.26149871){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\end{tabular}}}}%
    \put(0.01546253,0.31576227){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25\end{tabular}}}}%
    \put(0.03283204,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1975\end{tabular}}}}%
    \put(0.12645478,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1980\end{tabular}}}}%
    \put(0.22008269,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1985\end{tabular}}}}%
    \put(0.31370543,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1990\end{tabular}}}}%
    \put(0.40732817,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1995\end{tabular}}}}%
    \put(0.50095607,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2000\end{tabular}}}}%
    \put(0.59457881,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2005\end{tabular}}}}%
    \put(0.68820672,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2010\end{tabular}}}}%
    \put(0.78182946,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2015\end{tabular}}}}%
    \put(0.87545736,0.02015504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2020\end{tabular}}}}%
  \end{picture}%
\endgroup%

